qIoV: A Quantum-Driven Internet-of-Vehicles-Based Approach for Environmental Monitoring and Rapid Response Systems

This research addresses the critical necessity for advanced rapid response operations in managing a spectrum of environmental hazards. We propose a novel framework, qIoV that integrates quantum computing with the Internet-of-Vehicles (IoV) to leverage the computational efficiency, parallelism, and entanglement properties of quantum mechanics. Our approach involves the use of environmental sensors mounted on vehicles for precise air quality assessment. These sensors are designed to be highly sensitive and accurate, leveraging the principles of quantum mechanics to detect and measure environmental parameters. A salient feature of our proposal is the Quantum Mesh Network Fabric (QMF), a system designed to dynamically adjust the quantum network topology in accordance with vehicular movements. This capability is critical to maintaining the integrity of quantum states against environmental and vehicular disturbances, thereby ensuring reliable data transmission and processing. Moreover, our methodology is further augmented by the incorporation of a variational quantum classifier (VQC) with advanced quantum entanglement techniques. This integration offers a significant reduction in latency for hazard alert transmission, thus enabling expedited communication of crucial data to emergency response teams and the public. Our study on the IBM OpenQSAM 3 platform, utilizing a 127 Qubit system, revealed significant advancements in pair plot analysis, achieving over 90% in precision, recall, and F1-Score metrics and an 83% increase in the speed of toxic gas detection compared to conventional methods.Additionally, theoretical analyses validate the efficiency of quantum rotation, teleportation protocols, and the fidelity of quantum entanglement, further underscoring the potential of quantum computing in enhancing analytical performance.

==> detection_times.csv <==
data,svm,forest,regress,suraq
1,0.393419743,0.268371344,0.151329517,0.050153732
2,0.449084282,0.25049448,0.178765297,0.059879541
3,0.440310717,0.313268185,0.154944658,0.051931143
4,0.425863266,0.330192804,0.167345047,0.074620008
5,0.426957846,0.307620525,0.18676424,0.058590651
6,0.410249472,0.282861948,0.160409689,0.072782516
7,0.367485285,0.27631712,0.184710264,0.060435057
8,0.406585217,0.324470758,0.152070999,0.058384418
9,0.416970491,0.281783104,0.182587862,0.052994251
10,0.427192688,0.265853882,0.18492341,0.053217173
11,0.424999475,0.339542627,0.195869446,0.065590858
12,0.388931274,0.321945667,0.163928509,0.05648756
13,0.437844992,0.269713163,0.151632786,0.055978775
14,0.391521692,0.297892332,0.172558308,0.052782774
15,0.416933298,0.30674839,0.195030689,0.063490152
16,0.43692255,0.257213116,0.168977499,0.083499432
17,0.401989937,0.330036163,0.1559062,0.081129313
18,0.394947767,0.312932253,0.185785294,0.063666344
19,0.392225266,0.34296298,0.187782288,0.073068857
20,0.441014767,0.348789692,0.178776979,0.079797983
21,0.424379349,0.301194191,0.197785139,0.082609177
22,0.387645245,0.30712533,0.17001605,0.087274551
23,0.421196461,0.266018391,0.173490524,0.08571744
24,0.435386181,0.276432514,0.198703527,0.055352449
25,0.365245104,0.251927853,0.183091402,0.074576855
26,0.417420626,0.286509275,0.176844358,0.082825899
27,0.364822865,0.28796649,0.190277576,0.067557096
28,0.445271492,0.277726889,0.187514305,0.07434988
29,0.420908689,0.297312737,0.157262087,0.052017927
30,0.432949305,0.320631981,0.177910805,0.050703526
31,0.3630054,0.28430891,0.159045935,0.070866108
32,0.417921782,0.316607475,0.169810772,0.08722949
33,0.372898579,0.294080734,0.152638674,0.056521416
34,0.40748167,0.348250866,0.172802687,0.071926117
35,0.448868275,0.293774128,0.186629772,0.067696333
36,0.382588863,0.277182102,0.18596077,0.076507807
37,0.408958912,0.316816807,0.174037218,0.088478327
38,0.408092022,0.267719507,0.179901838,0.06385088
39,0.374292612,0.313188553,0.191762686,0.058226824
40,0.36075449,0.281506538,0.199572086,0.052215576
41,0.441528559,0.251227856,0.177464247,0.060677528
42,0.367273569,0.326050282,0.190826416,0.071457386
43,0.422682762,0.337799549,0.181607962,0.051700592
44,0.425325394,0.298692703,0.164859533,0.063997507
45,0.365082264,0.267150879,0.162110329,0.074090481
46,0.450110435,0.289843321,0.190295696,0.072152138
47,0.362638474,0.347487926,0.2002635,0.081028461
48,0.425167084,0.25762248,0.160730839,0.070527077
49,0.379475832,0.324077129,0.19328928,0.084486246
50,0.423595905,0.305794954,0.160067081,0.089226007
51,0.449990749,0.339767933,0.158462048,0.06488657
52,0.414402485,0.272232056,0.165536642,0.063224792
53,0.443582296,0.256062508,0.161838293,0.070707798
54,0.373964787,0.326043367,0.197529793,0.05262351
55,0.426257849,0.291834831,0.164839983,0.069047451
56,0.386092424,0.30043149,0.161031961,0.076543808
57,0.411300898,0.282884836,0.17041254,0.056096792
58,0.414991617,0.277295351,0.171418428,0.069372892
59,0.361979008,0.276159525,0.192375898,0.055131197
60,0.407526731,0.291127682,0.164476156,0.077808142
61,0.394762039,0.298035145,0.182888746,0.057507277
62,0.430650473,0.268707037,0.166110039,0.051265478
63,0.387002468,0.344165802,0.170948505,0.072850704
64,0.43244195,0.322109938,0.196927547,0.090105772
65,0.414126873,0.328249454,0.187277079,0.055016279
66,0.441949368,0.322410583,0.199000359,0.089990616
67,0.404768944,0.31154871,0.199920893,0.056034088
68,0.418028355,0.34834218,0.179507732,0.08059597
69,0.408415794,0.328741789,0.167738676,0.059694529
70,0.36079073,0.270155191,0.197429419,0.075735807
71,0.431140184,0.334580898,0.152384281,0.055634499
72,0.444423199,0.316868782,0.165846348,0.062325001
73,0.429279566,0.345140457,0.158815861,0.053593397
74,0.423625946,0.296339512,0.180399656,0.090027809
75,0.362340689,0.282202959,0.179883003,0.071518898
76,0.434333086,0.257324219,0.177288771,0.067816734
77,0.438228607,0.333013058,0.190181732,0.054433823
78,0.449679375,0.280407667,0.157480717,0.079573631
79,0.44355154,0.288358688,0.166010141,0.05471921
80,0.368784428,0.274706602,0.150857687,0.083997965
81,0.363209486,0.276071072,0.193136692,0.060655355
82,0.384078741,0.282179832,0.184383869,0.078252077
83,0.412336826,0.299033642,0.151127815,0.070142746
84,0.39964962,0.32955122,0.164569139,0.074239492
85,0.365061522,0.318344593,0.183860302,0.083764791
86,0.37955451,0.302242517,0.165245056,0.053611994
87,0.396683216,0.28241086,0.158200741,0.070750475
88,0.426877022,0.326838255,0.171377659,0.085952044
89,0.388264179,0.255567074,0.18528676,0.070016623
90,0.429519892,0.29582262,0.19127655,0.086833477
91,0.407592058,0.320262671,0.185258389,0.084069252
92,0.374346733,0.348027945,0.164743423,0.077338219
93,0.442670345,0.298759222,0.190311193,0.071282864
94,0.40238595,0.323301792,0.177813053,0.082115412
95,0.419161558,0.267588854,0.168585777,0.055064917
96,0.367308855,0.316016674,0.179103613,0.053017855
97,0.439901114,0.323316813,0.199190617,0.069054127
98,0.438030243,0.33753705,0.167285681,0.089804649
99,0.37258625,0.338465929,0.198219299,0.062725782
100,0.421440125,0.292380571,0.193855524,0.057311058

